A Multiscale Finite Element Method for reaction-diffusion eigenproblems arising from neutronics

We consider reaction-diffusion eigenproblems with oscillatory diffusion and reaction coefficients. The reaction coefficient magnitude is large: the corrector equation identified by periodic homogenization involves both the diffusion and the reaction operators. We study the numerical approximation of this problem using the Multiscale Finite Element Method (MsFEM). This now classical method is a finite element type method that performs a Galerkin approximation of the oscillatory problem on a specific, problem dependent, basis set. The basis functions are precomputed in an offline stage. Inspired by homogenization theory and using some filtering ideas, we show how to define these basis functions in order to obtain an efficient method. The comprehensive set of numerical experiments that we present, in periodic and non-periodic cases, for the scalar-valued version of the problem (which is then self-adjoint) and for the vector-valued version of the problem (which is then in general non self-adjoint), demonstrates the performance of the approach. Some theoretical arguments complement the numerical observations.

==> Fichiers_Erreurs_15juin26/filtreX/Linfty/Liste_Erreur_Linfty_filtreX.txt <==
3.4	0.015662
3.5	0.013994
3.6	0.010776
3.7	0.0071011
3.8	0.0042193
3.9	0.0048337
4	0.0041454
4.1	0.0068392
4.2	0.010044
4.3	0.01225
4.4	0.015063
4.5	0.015367
4.6	0.012048
4.7	0.006451
4.8	0.0041481
4.9	0.0055734
5	0.0052853
5.1	0.0081512
5.2	0.011552
5.3	0.015535
5.4	0.020472
5.5	0.020862
5.6	0.016387
5.7	0.0085484
5.8	0.004689
5.9	0.004292
6	0.0043433
6.1	0.0069459
6.2	0.010157
6.3	0.012807
6.4	0.014148
6.5	0.013832
6.6	0.011921
6.7	0.0089624
6.8	0.0059948
6.9	0.0042351
7	0.0045146
7.1	0.0065646
7.2	0.0094425
7.3	0.011785
7.4	0.014944
7.5	0.016056
7.6	0.013526
7.7	0.0080285
7.8	0.0058895
7.9	0.0047325
8	0.0052256
8.1	0.0073755
8.2	0.010338
8.3	0.012913
8.4	0.017681
8.5	0.018741
8.6	0.01552
8.7	0.0089076
8.8	0.0058548
8.9	0.0041076
9	0.0045206
9.1	0.0066243
9.2	0.0095256
9.3	0.012132
9.4	0.013705
9.5	0.013827
9.6	0.012401
9.7	0.0097586
9.8	0.0067889
9.9	0.0047625
10	0.0047039
10.1	0.0064641
10.2	0.0091576
10.3	0.01149
10.4	0.014643
10.5	0.016057
10.6	0.01392
10.7	0.0089748
10.8	0.006662
10.9	0.0051207
11	0.0052346
11.1	0.007093
11.2	0.0098715
11.3	0.012417
11.4	0.016361
11.5	0.017676
11.6	0.015032
11.7	0.0095132
11.8	0.0064664
11.9	0.0045004
12	0.0046209
12.1	0.0064782
12.2	0.0092366
12.3	0.011822
12.4	0.013501
12.5	0.013838
12.6	0.012671
12.7	0.010215
12.8	0.0072576
12.9	0.005082
13	0.0048302
13.1	0.0064293
13.2	0.0090124
13.3	0.011319
13.4	0.014395
13.5	0.015959
13.6	0.014056
13.7	0.0094927
13.8	0.0071087
13.9	0.0053569
14	0.0052579
14.1	0.0069608
14.2	0.0096421
14.3	0.012165
14.4	0.015582
14.5	0.017021
14.6	0.014711
14.7	0.0098838
14.8	0.0068528
14.9	0.0047536
15	0.0046913
15.1	0.006402
15.2	0.0090791
15.3	0.01165
15.4	0.013388
15.5	0.013852
15.6	0.012846
15.7	0.010516
15.8	0.007574
15.9	0.0053022
16	0.0049243
16.1	0.0064223
16.2	0.0089337
16.3	0.011216
16.4	0.0142
16.5	0.015849
16.6	0.0141
16.7	0.0098224
16.8	0.0074053
16.9	0.0055205
17	0.0052843
17.1	0.0068919
17.2	0.0095145
17.3	0.012019
17.4	0.015062
17.5	0.016572
17.6	0.014479
17.7	0.010139
17.8	0.0071242
17.9	0.0049345
18	0.0047461
18.1	0.0063599
18.2	0.0089851
18.3	0.011546
18.4	0.013318
18.5	0.014101
18.6	0.01297
18.7	0.010733
18.8	0.0078057
18.9	0.0054663
19	0.0049988
19.1	0.0064284
19.2	0.0088901
19.3	0.011156
19.4	0.014044
19.5	0.015745
19.6	0.014108
19.7	0.010053
19.8	0.0076199
19.9	0.0056431
20	0.0053107
20.1	0.0068545
20.2	0.0094387
20.3	0.011929
20.4	0.014688
20.5	0.01624
20.6	0.014302
20.7	0.010328
20.8	0.0073285
20.9	0.0050727
21	0.0047913
21.1	0.0063365
21.2	0.0089262
21.3	0.011478
21.4	0.013273
21.5	0.014259
21.6	0.013064
21.7	0.010898
21.8	0.0079848
21.9	0.0055951
22	0.0050603
22.1	0.006441
22.2	0.0088669
22.3	0.01114
22.4	0.013916
22.5	0.015651
22.6	0.014097
22.7	0.010225
22.8	0.0077844
22.9	0.00574
23	0.0053362
23.1	0.0068347
23.2	0.0093924
23.3	0.011871
23.4	0.014405
23.5	0.015983
23.6	0.01416
23.7	0.010482
23.8	0.0074897
23.9	0.0051831
24	0.0048299
24.1	0.0063243
24.2	0.0088884
24.3	0.011433
24.4	0.013242
24.5	0.014362
24.6	0.013138
24.7	0.011028
24.8	0.0081289
24.9	0.0057
25	0.0051126
25.1	0.0064571
25.2	0.0088561
25.3	0.011145
25.4	0.013809
25.5	0.015566
25.6	0.014079
25.7	0.010359
25.8	0.0079158
25.9	0.0058195
26	0.0053604
26.1	0.0068253
26.2	0.0093639
26.3	0.011833
26.4	0.014181
26.5	0.015776
26.6	0.014043
26.7	0.010614
26.8	0.0076215
26.9	0.0052744
27	0.0048638
27.1	0.0063192
27.2	0.008864
27.3	0.011402
27.4	0.013221
27.5	0.01443
27.6	0.013198
27.7	0.011135
27.8	0.0082482
27.9	0.005788
28	0.0051579
28.1	0.0064749
28.2	0.0088532
28.3	0.01116
28.4	0.013718
28.5	0.01549
28.6	0.014056
28.7	0.010467
28.8	0.0080241
28.9	0.0058866
29	0.0053832
29.1	0.0068224
29.2	0.0093469
29.3	0.011807
29.4	0.013999
29.5	0.015606
29.6	0.013944
29.7	0.010729
29.8	0.0077328
29.9	0.0053519
30	0.0048939


==> Fichiers_Erreurs_15juin26/filtreX/Linfty/Liste_Erreur_Linfty_periodique_filtreX.txt <==
3.4	0.024858
3.5	0.017364
3.6	0.012016
3.7	0.010404
3.8	0.0072771
3.9	0.0036184
4	3.8574e-05
4.1	0.0034585
4.2	0.007313
4.3	0.011785
4.4	0.015724
4.5	0.014467
4.6	0.022244
4.7	0.025478
4.8	0.021643
4.9	0.011849
5	3.5159e-05
5.1	0.0098889
5.2	0.016004
5.3	0.01833
5.4	0.017313
5.5	0.016931
5.6	0.031601
5.7	0.037475
5.8	0.030419
5.9	0.014855
6	3.6664e-05
6.1	0.013707
6.2	0.025588
6.3	0.030433
6.4	0.027154
6.5	0.016401
6.6	0.019512
6.7	0.021946
6.8	0.018122
6.9	0.0096156
7	3.7703e-05
7.1	0.0078798
7.2	0.013577
7.3	0.01756
7.4	0.019175
7.5	0.014711
7.6	0.030074
7.7	0.03891
7.8	0.034519
7.9	0.018691
8	3.5651e-05
8.1	0.014462
8.2	0.022587
8.3	0.024852
8.4	0.02193
8.5	0.015925
8.6	0.037739
8.7	0.049202
8.8	0.041409
8.9	0.020292
9	3.656e-05
9.1	0.016786
9.2	0.029672
9.3	0.034418
9.4	0.029987
9.5	0.015989
9.6	0.026982
9.7	0.034784
9.8	0.030368
9.9	0.016049
10	3.7261e-05
10.1	0.011933
10.2	0.019126
10.3	0.02273
10.4	0.022501
10.5	0.014831
10.6	0.038128
10.7	0.053769
10.8	0.048752
10.9	0.025805
11	3.5785e-05
11.1	0.018392
11.2	0.027954
11.3	0.030143
11.4	0.025768
11.5	0.015464
11.6	0.045115
11.7	0.063501
11.8	0.054758
11.9	0.026581
12	3.6414e-05
12.1	0.019826
12.2	0.033524
12.3	0.038155
12.4	0.032794
12.5	0.015763
12.6	0.034912
12.7	0.049465
12.8	0.044419
12.9	0.023027
13	3.6924e-05
13.1	0.015642
13.2	0.024001
13.3	0.02728
13.4	0.025577
13.5	0.014881
13.6	0.046816
13.7	0.070759
13.8	0.065001
13.9	0.033478
14	3.5765e-05
14.1	0.021926
14.2	0.032554
14.3	0.034662
14.4	0.02916
14.5	0.0152
14.6	0.053455
14.7	0.080315
14.8	0.070435
14.9	0.033607
15	3.6224e-05
15.1	0.022708
15.2	0.03702
15.3	0.041538
15.4	0.035455
15.5	0.015619
15.6	0.04349
15.7	0.066354
15.8	0.060599
15.9	0.030636
16	3.6609e-05
16.1	0.019052
16.2	0.028306
16.3	0.031296
16.4	0.028408
16.5	0.014906
16.6	0.056285
16.7	0.090264
16.8	0.083635
16.9	0.041826
17	3.565e-05
17.1	0.025151
17.2	0.036572
17.3	0.038599
17.4	0.032222
17.5	0.01503
17.6	0.062722
17.7	0.099799
17.8	0.088596
17.9	0.041372
18	3.5998e-05
18.1	0.025406
18.2	0.040164
18.3	0.044572
18.4	0.037945
18.5	0.01552
18.6	0.05283
18.7	0.08574
18.8	0.079178
18.9	0.038951
19	3.6287e-05
19.1	0.022197
19.2	0.032127
19.3	0.034858
19.4	0.031017
19.5	0.01492
19.6	0.066634
19.7	0.11257
19.8	0.10493
19.9	0.050935
20	3.5465e-05
20.1	0.028113
20.2	0.040118
20.3	0.042066
20.4	0.035014
20.5	0.014911
20.6	0.072945
20.7	0.12213
20.8	0.10941
20.9	0.049911
21	3.5727e-05
21.1	0.027923
21.2	0.042988
21.3	0.047292
21.4	0.040262
21.5	0.015448
21.6	0.063025
21.7	0.10785
21.8	0.10037
21.9	0.048038
22	3.5944e-05
22.1	0.025105
22.2	0.035536
22.3	0.038034
22.4	0.033424
22.5	0.014928
22.6	0.077946
22.7	0.13786
22.8	0.12907
22.9	0.060876
23	3.5222e-05
23.1	0.030846
23.2	0.043272
23.3	0.045143
23.4	0.037576
23.5	0.014824
23.6	0.084171
23.7	0.14742
23.8	0.133
23.9	0.059271
24	3.5412e-05
24.1	0.030267
24.2	0.045526
24.3	0.049733
24.4	0.042415
24.5	0.015392
24.6	0.074151
24.7	0.13281
24.8	0.12431
24.9	0.057962
25	3.5564e-05
25.1	0.0278
25.2	0.038593
25.3	0.040878
25.4	0.035651
25.5	0.014934
25.6	0.090294
25.7	0.16626
25.8	0.15618
25.9	0.071716
26	3.4926e-05
26.1	0.033375
26.2	0.046093
26.3	0.047893
26.4	0.039935
26.5	0.014758
26.6	0.096454
26.7	0.17571
26.8	0.15942
26.9	0.069502
27	3.5063e-05
27.1	0.032451
27.2	0.047815
27.3	0.05193
27.4	0.044417
27.5	0.015349
27.6	0.086277
27.7	0.16066
27.8	0.15105
27.9	0.068783
28	3.5168e-05
28.1	0.030305
28.2	0.041347
28.3	0.043438
28.4	0.037715
28.5	0.014938
28.6	0.10375
28.7	0.19773
28.8	0.18625
28.9	0.083515
29	3.4581e-05
29.1	0.035722
29.2	0.04863
29.3	0.050362
29.4	0.042116
29.5	0.014706
29.6	0.10984
29.7	0.20694
29.8	0.18863
29.9	0.08065
30	3.4671e-05


==> Fichiers_Erreurs_15juin26/filtreX/Linfty/pente_0_filtreX.txt <==
3.4	0.01
3.5	0.01
3.6	0.01
3.7	0.01
3.8	0.01
3.9	0.01
4	0.01
4.1	0.01
4.2	0.01
4.3	0.01
4.4	0.01
4.5	0.01
4.6	0.01
4.7	0.01
4.8	0.01
4.9	0.01
5	0.01
5.1	0.01
5.2	0.01
5.3	0.01
5.4	0.01
5.5	0.01
5.6	0.01
5.7	0.01
5.8	0.01
5.9	0.01
6	0.01
6.1	0.01
6.2	0.01
6.3	0.01
6.4	0.01
6.5	0.01
6.6	0.01
6.7	0.01
6.8	0.01
6.9	0.01
7	0.01
7.1	0.01
7.2	0.01
7.3	0.01
7.4	0.01
7.5	0.01
7.6	0.01
7.7	0.01
7.8	0.01
7.9	0.01
8	0.01
8.1	0.01
8.2	0.01
8.3	0.01
8.4	0.01
8.5	0.01
8.6	0.01
8.7	0.01
8.8	0.01
8.9	0.01
9	0.01
9.1	0.01
9.2	0.01
9.3	0.01
9.4	0.01
9.5	0.01
9.6	0.01
9.7	0.01
9.8	0.01
9.9	0.01
10	0.01
10.1	0.01
10.2	0.01
10.3	0.01
10.4	0.01
10.5	0.01
10.6	0.01
10.7	0.01
10.8	0.01
10.9	0.01
11	0.01
11.1	0.01
11.2	0.01
11.3	0.01
11.4	0.01
11.5	0.01
11.6	0.01
11.7	0.01
11.8	0.01
11.9	0.01
12	0.01
12.1	0.01
12.2	0.01
12.3	0.01
12.4	0.01
12.5	0.01
12.6	0.01
12.7	0.01
12.8	0.01
12.9	0.01
13	0.01
13.1	0.01
13.2	0.01
13.3	0.01
13.4	0.01
13.5	0.01
13.6	0.01
13.7	0.01
13.8	0.01
13.9	0.01
14	0.01
14.1	0.01
14.2	0.01
14.3	0.01
14.4	0.01
14.5	0.01
14.6	0.01
14.7	0.01
14.8	0.01
14.9	0.01
15	0.01
15.1	0.01
15.2	0.01
15.3	0.01
15.4	0.01
15.5	0.01
15.6	0.01
15.7	0.01
15.8	0.01
15.9	0.01
16	0.01
16.1	0.01
16.2	0.01
16.3	0.01
16.4	0.01
16.5	0.01
16.6	0.01
16.7	0.01
16.8	0.01
16.9	0.01
17	0.01
17.1	0.01
17.2	0.01
17.3	0.01
17.4	0.01
17.5	0.01
17.6	0.01
17.7	0.01
17.8	0.01
17.9	0.01
18	0.01
18.1	0.01
18.2	0.01
18.3	0.01
18.4	0.01
18.5	0.01
18.6	0.01
18.7	0.01
18.8	0.01
18.9	0.01
19	0.01
19.1	0.01
19.2	0.01
19.3	0.01
19.4	0.01
19.5	0.01
19.6	0.01
19.7	0.01
19.8	0.01
19.9	0.01
20	0.01
20.1	0.01
20.2	0.01
20.3	0.01
20.4	0.01
20.5	0.01
20.6	0.01
20.7	0.01
20.8	0.01
20.9	0.01
21	0.01
21.1	0.01
21.2	0.01
21.3	0.01
21.4	0.01
21.5	0.01
21.6	0.01
21.7	0.01
21.8	0.01
21.9	0.01
22	0.01
22.1	0.01
22.2	0.01
22.3	0.01
22.4	0.01
22.5	0.01
22.6	0.01
22.7	0.01
22.8	0.01
22.9	0.01
23	0.01
23.1	0.01
23.2	0.01
23.3	0.01
23.4	0.01
23.5	0.01
23.6	0.01
23.7	0.01
23.8	0.01
23.9	0.01
24	0.01
24.1	0.01
24.2	0.01
24.3	0.01
24.4	0.01
24.5	0.01
24.6	0.01
24.7	0.01
24.8	0.01
24.9	0.01
25	0.01
25.1	0.01
25.2	0.01
25.3	0.01
25.4	0.01
25.5	0.01
25.6	0.01
25.7	0.01
25.8	0.01
25.9	0.01
26	0.01
26.1	0.01
26.2	0.01
26.3	0.01
26.4	0.01
26.5	0.01
26.6	0.01
26.7	0.01
26.8	0.01
26.9	0.01
27	0.01
27.1	0.01
27.2	0.01
27.3	0.01
27.4	0.01
27.5	0.01
27.6	0.01
27.7	0.01
27.8	0.01
27.9	0.01
28	0.01
28.1	0.01
28.2	0.01
28.3	0.01
28.4	0.01
28.5	0.01
28.6	0.01
28.7	0.01
28.8	0.01
28.9	0.01
29	0.01
29.1	0.01
29.2	0.01
29.3	0.01
29.4	0.01
29.5	0.01
29.6	0.01
29.7	0.01
29.8	0.01
29.9	0.01
30	0.01


==> Fichiers_Erreurs_15juin26/filtreX/Linfty/pente_1_filtreX.txt <==
3.4	0.022987
3.5	0.023663
3.6	0.024339
3.7	0.025015
3.8	0.025691
3.9	0.026367
4	0.027043
4.1	0.027719
4.2	0.028395
4.3	0.029072
4.4	0.029748
4.5	0.030424
4.6	0.0311
4.7	0.031776
4.8	0.032452
4.9	0.033128
5	0.033804
5.1	0.03448
5.2	0.035156
5.3	0.035832
5.4	0.036508
5.5	0.037185
5.6	0.037861
5.7	0.038537
5.8	0.039213
5.9	0.039889
6	0.040565
6.1	0.041241
6.2	0.041917
6.3	0.042593
6.4	0.043269
6.5	0.043945
6.6	0.044621
6.7	0.045298
6.8	0.045974
6.9	0.04665
7	0.047326
7.1	0.048002
7.2	0.048678
7.3	0.049354
7.4	0.05003
7.5	0.050706
7.6	0.051382
7.7	0.052058
7.8	0.052734
7.9	0.053411
8	0.054087
8.1	0.054763
8.2	0.055439
8.3	0.056115
8.4	0.056791
8.5	0.057467
8.6	0.058143
8.7	0.058819
8.8	0.059495
8.9	0.060171
9	0.060847
9.1	0.061524
9.2	0.0622
9.3	0.062876
9.4	0.063552
9.5	0.064228
9.6	0.064904
9.7	0.06558
9.8	0.066256
9.9	0.066932
10	0.067608
10.1	0.068284
10.2	0.06896
10.3	0.069637
10.4	0.070313
10.5	0.070989
10.6	0.071665
10.7	0.072341
10.8	0.073017
10.9	0.073693
11	0.074369
11.1	0.075045
11.2	0.075721
11.3	0.076397
11.4	0.077073
11.5	0.07775
11.6	0.078426
11.7	0.079102
11.8	0.079778
11.9	0.080454
12	0.08113
12.1	0.081806
12.2	0.082482
12.3	0.083158
12.4	0.083834
12.5	0.08451
12.6	0.085186
12.7	0.085863
12.8	0.086539
12.9	0.087215
13	0.087891
13.1	0.088567
13.2	0.089243
13.3	0.089919
13.4	0.090595
13.5	0.091271
13.6	0.091947
13.7	0.092623
13.8	0.093299
13.9	0.093976
14	0.094652
14.1	0.095328
14.2	0.096004
14.3	0.09668
14.4	0.097356
14.5	0.098032
14.6	0.098708
14.7	0.099384
14.8	0.10006
14.9	0.10074
15	0.10141
15.1	0.10209
15.2	0.10276
15.3	0.10344
15.4	0.10412
15.5	0.10479
15.6	0.10547
15.7	0.10615
15.8	0.10682
15.9	0.1075
16	0.10817
16.1	0.10885
16.2	0.10953
16.3	0.1102
16.4	0.11088
16.5	0.11155
16.6	0.11223
16.7	0.11291
16.8	0.11358
16.9	0.11426
17	0.11493
17.1	0.11561
17.2	0.11629
17.3	0.11696
17.4	0.11764
17.5	0.11831
17.6	0.11899
17.7	0.11967
17.8	0.12034
17.9	0.12102
18	0.12169
18.1	0.12237
18.2	0.12305
18.3	0.12372
18.4	0.1244
18.5	0.12508
18.6	0.12575
18.7	0.12643
18.8	0.1271
18.9	0.12778
19	0.12846
19.1	0.12913
19.2	0.12981
19.3	0.13048
19.4	0.13116
19.5	0.13184
19.6	0.13251
19.7	0.13319
19.8	0.13386
19.9	0.13454
20	0.13522
20.1	0.13589
20.2	0.13657
20.3	0.13724
20.4	0.13792
20.5	0.1386
20.6	0.13927
20.7	0.13995
20.8	0.14063
20.9	0.1413
21	0.14198
21.1	0.14265
21.2	0.14333
21.3	0.14401
21.4	0.14468
21.5	0.14536
21.6	0.14603
21.7	0.14671
21.8	0.14739
21.9	0.14806
22	0.14874
22.1	0.14941
22.2	0.15009
22.3	0.15077
22.4	0.15144
22.5	0.15212
22.6	0.15279
22.7	0.15347
22.8	0.15415
22.9	0.15482
23	0.1555
23.1	0.15618
23.2	0.15685
23.3	0.15753
23.4	0.1582
23.5	0.15888
23.6	0.15956
23.7	0.16023
23.8	0.16091
23.9	0.16158
24	0.16226
24.1	0.16294
24.2	0.16361
24.3	0.16429
24.4	0.16496
24.5	0.16564
24.6	0.16632
24.7	0.16699
24.8	0.16767
24.9	0.16834
25	0.16902
25.1	0.1697
25.2	0.17037
25.3	0.17105
25.4	0.17173
25.5	0.1724
25.6	0.17308
25.7	0.17375
25.8	0.17443
25.9	0.17511
26	0.17578
26.1	0.17646
26.2	0.17713
26.3	0.17781
26.4	0.17849
26.5	0.17916
26.6	0.17984
26.7	0.18051
26.8	0.18119
26.9	0.18187
27	0.18254
27.1	0.18322
27.2	0.18389
27.3	0.18457
27.4	0.18525
27.5	0.18592
27.6	0.1866
27.7	0.18727
27.8	0.18795
27.9	0.18863
28	0.1893
28.1	0.18998
28.2	0.19066
28.3	0.19133
28.4	0.19201
28.5	0.19268
28.6	0.19336
28.7	0.19404
28.8	0.19471
28.9	0.19539
29	0.19606
29.1	0.19674
29.2	0.19742
29.3	0.19809
29.4	0.19877
29.5	0.19944
29.6	0.20012
29.7	0.2008
29.8	0.20147
29.9	0.20215
30	0.20282


==> Fichiers_Erreurs_15juin26/filtreXcarre/H1_interieur/Liste_Erreur_H1_filtre.txt <==
3.4,0.0667316133180065
3.5,0.051664874592253
3.6,0.0516750292677193
3.7,0.0534327020498927
3.8,0.0508662166033934
3.9,0.0480387396594792
4,0.0490883456300441
4.1,0.0494288277691696
4.2,0.0461972268993706
4.3,0.0505427437363398
4.4,0.0734071466215408
4.5,0.106082163523046
4.6,0.125306941895605
4.7,0.122032898553173
4.8,0.109381932787493
4.9,0.0948810864353437
5,0.082602844349349
5.1,0.074680621900589
5.2,0.071437242005937
5.3,0.0740041973458331
5.4,0.0833379802778764
5.5,0.0962956040486317
5.6,0.106445872823884
5.7,0.107833687270691
5.8,0.0988732967244115
5.9,0.0866943814176932
6,0.0829069043019842
6.1,0.0808881676457751
6.2,0.0717454838925508
6.3,0.0616959553809479
6.4,0.0543971392674545
6.5,0.0510232062613078
6.6,0.0508121835093286
6.7,0.0513455957545208
6.8,0.0505488488732408
6.9,0.0481243496324295
7,0.0451237873505683
7.1,0.0422938567507062
7.2,0.0397268880848531
7.3,0.039068493893559
7.4,0.044623742784728
7.5,0.0572186096891217
7.6,0.0666987503240833
7.7,0.0672264841349361
7.8,0.0635922546809753
7.9,0.0586794937593669
8,0.0539690877934887
8.1,0.0505250391206112
8.2,0.0487840137133078
8.3,0.0489472894826402
8.4,0.0511422936270725
8.5,0.0546979943242188
8.6,0.0578062157773506
8.7,0.0582923726566777
8.8,0.0551559060109279
8.9,0.0507271087189993
9,0.0497583012647794
9.1,0.0497562406677435
9.2,0.0463180910925002
9.3,0.0423223843766161
9.4,0.0395483524529553
9.5,0.0383735889640046
9.6,0.038391591072202
9.7,0.0386530640220459
9.8,0.0382801349838631
9.9,0.0370255990811749
10,0.0352739440565653
10.1,0.0334922906690411
10.2,0.0319215424499098
10.3,0.0312266428453759
10.4,0.0333897111512748
10.5,0.0396227801623518
10.6,0.0450033844614509
10.7,0.0457117448392837
10.8,0.0441076473249746
10.9,0.041735646086099
11,0.0393386072996335
11.1,0.0374873357673196
11.2,0.0364832095548885
11.3,0.0364263452998637
11.4,0.0373065936953283
11.5,0.0387991504578909
11.6,0.0401013081235426
11.7,0.0401793798883836
11.8,0.0384805928580049
11.9,0.0361278332735202
12,0.0356682280782121
12.1,0.0359156198111562
12.2,0.0341875283628406
12.3,0.0321172881314676
12.4,0.0307474105150194
12.5,0.0302350313276312
12.6,0.0303178338290357
12.7,0.0304912277798094
12.8,0.0302857115087097
12.9,0.0295420707284242
13,0.028448355458174
13.1,0.0272916057161251
13.2,0.0262629517824912
13.3,0.0257284245801968
13.4,0.0268006455150204
13.5,0.0304316668531256
13.6,0.0338745582699363
13.7,0.0344804791335101
13.8,0.033609228447275
13.9,0.0322318386873149
14,0.0307974042254002
14.1,0.0296549959103218
14.2,0.0290121072038518
14.3,0.0289353254422492
14.4,0.0293940840874835
14.5,0.0301842919751509
14.6,0.0308518037148442
14.7,0.0308050188613129
14.8,0.0297060981423197
14.9,0.0282082205406243
15,0.027895935122911
15.1,0.0281498309724239
15.2,0.0271390369912552
15.3,0.0258972470371385
15.4,0.0251092914456558
15.5,0.0248534968168184
15.6,0.0249463061742353
15.7,0.025074030235976
15.8,0.0249477402410412
15.9,0.0244610181468261
16,0.0237232818910742
16.1,0.0229236654924609
16.2,0.0222049202076552
16.3,0.0217980905973029
16.4,0.0224069520459228
16.5,0.024750421369975
16.6,0.0271400850285799
16.7,0.0276371411436244
16.8,0.0271037848746091
16.9,0.0262102552644757
17,0.0252603120039117
17.1,0.0244888478708528
17.2,0.0240446964849345
17.3,0.0239767280335991
17.4,0.0242548426480955
17.5,0.0247363734095187
17.6,0.0251271326282018
17.7,0.0250456119837908
17.8,0.0242653579822289
17.9,0.023209405129913
18,0.0229582945099742
18.1,0.0231798328954987
18.2,0.0225320480951061
18.3,0.0217158346208804
18.4,0.0212159970846015
18.5,0.0210772295445422
18.6,0.0211645344111918
18.7,0.0212636553894417
18.8,0.0211799594041474
18.9,0.0208384768866132
19,0.0203100606825243
19.1,0.0197282920414786
19.2,0.0192002314847327
19.3,0.0188838579948859
19.4,0.019260296190461
19.5,0.0208810744886681
19.6,0.022637270329837
19.7,0.0230478598520871
19.8,0.0226953356580103
19.9,0.0220717132687689
20,0.0213981662223458
20.1,0.0208430836771735
20.2,0.0205187502636624
20.3,0.0204625596920728
20.4,0.0206484589219518
20.5,0.0209704654618065
20.6,0.0212214648712888
20.7,0.0211347609116545
20.8,0.0205477862766995
20.9,0.0197536138163003
21,0.0195364315981237
21.1,0.0197233738421383
21.2,0.0192824364821062
21.3,0.0187116716772003
21.4,0.0183725095097235
21.5,0.018293613113311
21.6,0.0183717337083028
21.7,0.0184513988352508
21.8,0.0183927547246105
21.9,0.0181406573933333
22,0.0177448784727589
22.1,0.0173040882019078
22.2,0.0169006011598123
22.3,0.0166485866182718
22.4,0.0168950677546775
22.5,0.0180729459856939
22.6,0.0194188942985098
22.7,0.0197634368545835
22.8,0.0195179984865355
22.9,0.0190596179440034
23,0.018557447158764
23.1,0.0181395915010815
23.2,0.0178927455931733
23.3,0.0178466173008048
23.4,0.017979578122363
23.5,0.0182095454267558
23.6,0.018382181873676
23.7,0.018300138829065
23.8,0.0178404339445576
23.9,0.0172157723529365
24,0.0170220334435495
24.1,0.0171786222644686
24.2,0.0168657695738264
24.3,0.0164485092730545
24.4,0.0162068946176803
24.5,0.0161611477044499
24.6,0.0162300861398702
24.7,0.0162957034452007
24.8,0.016252897533179
24.9,0.0160594581878166
25,0.0157529142134153
25.1,0.0154075702316525
25.2,0.0150900383270123
25.3,0.0148848921091725
25.4,0.015052714683561
25.5,0.0159410817571729
25.6,0.017006158511138
25.7,0.0173000547839452
25.8,0.0171226349205826
25.9,0.0167723363854591
26,0.0163840017006418
26.1,0.0160581099623254
26.2,0.0158641452278419
26.3,0.0158259666317435
26.4,0.0159258994452355
26.5,0.0160983782922512
26.6,0.0162234729745366
26.7,0.0161490105634419
26.8,0.0157780639535727
26.9,0.0152706521300427
27,0.015094082304699
27.1,0.0152264965539406
27.2,0.0149973064444303
27.3,0.0146819351131347
27.4,0.014503483817569
27.5,0.0144774128389622
27.6,0.0145381284307791
27.7,0.014593212686939
27.8,0.0145609547886119
27.9,0.0144082120008773
28,0.0141633936520419
28.1,0.0138865632404942
28.2,0.0136302429065696
28.3,0.0134601411999545
28.4,0.0135776227050006
28.5,0.01426727067035
28.6,0.0151314885745996
28.7,0.0153858850750689
28.8,0.0152540767618977
28.9,0.0149783496119078
29,0.0146691591404912
29.1,0.0144078597513786
29.2,0.0142512530708703
29.3,0.014219597441048
29.4,0.0142976300165579
29.5,0.0144318327896213
29.6,0.014526338462099
29.7,0.014459743158684
29.8,0.0141534389501869
29.9,0.0137311618811012
30,0.0135692620334971


==> Fichiers_Erreurs_15juin26/filtreXcarre/H1_interieur/Liste_Erreur_H1_periodique.txt <==
3.4,0.2043699197129
3.5,0.144155367974696
3.6,0.0992052581505677
3.7,0.0937271053569935
3.8,0.0833746370222699
3.9,0.0474414569524834
4,0.000901842314596997
4.1,0.0427996184455829
4.2,0.0738513435910247
4.3,0.094626461182149
4.4,0.109624154849455
4.5,0.116018726790333
4.6,0.161474340082311
4.7,0.227788768926164
4.8,0.215271712538641
4.9,0.122236558570382
5,0.000896855081157437
5.1,0.10147217937742
5.2,0.156416090882908
5.3,0.157843641450049
5.4,0.114290813290727
5.5,0.100943471111211
5.6,0.188358286905616
5.7,0.250687816566618
5.8,0.22037854512774
5.9,0.119251151311716
6,0.000898835720219013
6.1,0.108743583443204
6.2,0.168385034675245
6.3,0.17262030027109
6.4,0.133774073771965
6.5,0.0800005690881544
6.6,0.108393939120949
6.7,0.166793814580073
6.8,0.16232008692517
6.9,0.0922344223409365
7,0.000896134551578296
7.1,0.0733568752957378
7.2,0.111324031189925
7.3,0.114478089618744
7.4,0.09156615659572
7.5,0.069865536310464
7.6,0.14781268315921
7.7,0.23813349613057
7.8,0.230085215099587
7.9,0.12816550962221
8,0.000896819881106737
8.1,0.098696718164223
8.2,0.149007117737257
8.3,0.149990376225206
8.4,0.104745115506103
8.5,0.0647110441567159
8.6,0.159476766537505
8.7,0.240233010596139
8.8,0.219563224909132
8.9,0.117359878439674
9,0.00089430704772835
9.1,0.0964001935727149
9.2,0.146492015686885
9.3,0.149000250966031
9.4,0.110839276633665
9.5,0.0555491638053387
9.6,0.117392373667943
9.7,0.198193333180501
9.8,0.194029819332153
9.9,0.107069170331076
10,0.000895492923092816
10.1,0.0783116190270923
10.2,0.115949470387435
10.3,0.116819055636653
10.4,0.0863512137824076
10.5,0.0501882975199118
10.6,0.146163191282451
10.7,0.252267413555501
10.8,0.24574031627268
10.9,0.133162828387674
11,0.000890816206009272
11.1,0.0944313279526678
11.2,0.139667906452367
11.3,0.140472343880668
11.4,0.0983169393088541
11.5,0.0478120864726033
11.6,0.152442890471928
11.7,0.249046594154
11.8,0.231757678945857
11.9,0.120865791485949
12,0.000893354708655214
12.1,0.0895856484756123
12.2,0.133551844599838
12.3,0.135482008791532
12.4,0.099561972630934
12.5,0.0427331370990243
12.6,0.125816645051323
12.7,0.223990179828775
12.8,0.219549211028633
12.9,0.117305511967752
13,0.000888726433963738
13.1,0.0787922268146709
13.2,0.114360229600647
13.3,0.114603053541655
13.4,0.0831765386042541
13.5,0.0393477702819432
13.6,0.148850163319718
13.7,0.27019960155785
13.8,0.264182198617419
13.9,0.138793177299558
14,0.000887349677035561
14.1,0.0904043198437664
14.2,0.131134884803192
14.3,0.131819336093953
14.4,0.0932885679553578
14.5,0.0380876674178111
14.6,0.152872260861821
14.7,0.265315363184154
14.8,0.249246487839567
14.9,0.126236321997799
15,0.000889942266355818
15.1,0.0847574572741201
15.2,0.124062241010923
15.3,0.125752115599526
15.4,0.0925029611890544
15.5,0.034889236486185
15.6,0.134213998958102
15.7,0.249304005440979
15.8,0.24434714827555
15.9,0.126277156684607
16,0.000888883600087122
16.1,0.0778203427495116
16.2,0.110914990560598
16.3,0.110930787314811
16.4,0.0805261154834894
16.5,0.0325240640150415
16.6,0.153767084550445
16.7,0.291359074172092
16.8,0.28537768867618
16.9,0.145161690570921
17,0.000880044104092828
17.1,0.0867576774416947
17.2,0.123578235264678
17.3,0.124168614249769
17.4,0.0890704584756699
17.5,0.0318054969045871
17.6,0.156786593171781
17.7,0.285963766275783
17.8,0.270112298841541
17.9,0.132628356130754
18,0.000881093614210517
18.1,0.0809050244448243
18.2,0.116404102626592
18.3,0.117969447034494
18.4,0.087379896292329
18.5,0.0296246933383856
18.6,0.142868829532463
18.7,0.27561452947417
18.8,0.269992276412406
18.9,0.134966227917166
19,0.000878266288264769
19.1,0.0762852879885933
19.2,0.106911468730713
19.3,0.106833224879978
19.4,0.07809728030051
19.5,0.027861796991978
19.6,0.160140755521009
19.7,0.315355619341673
19.8,0.309142891170238
19.9,0.152248887974452
20,0.000880885825787322
20.1,0.0834624177046036
20.2,0.116893314860202
20.3,0.11740607227072
20.4,0.0854020275698211
20.5,0.0274380955781404
20.6,0.162740710411779
20.7,0.309833080139943
20.8,0.293642495530022
20.9,0.139779463736391
21,0.000874577064128273
21.1,0.0776409205442619
21.2,0.109928310134492
21.3,0.111413634917667
21.4,0.0833130124568617
21.5,0.0258685327439
21.6,0.151934871063442
21.7,0.303409457621404
21.8,0.297014038071348
21.9,0.14377095157648
22,0.000872523405726288
22.1,0.0745322705776518
22.2,0.102835089307442
22.3,0.102716163833468
22.4,0.0758187174368387
22.5,0.0244945827812
22.6,0.167631675030444
22.7,0.341847672878986
22.8,0.335239764901669
22.9,0.160031696199191
23,0.000869909469270537
23.1,0.080472853910377
23.2,0.110955096937518
23.3,0.111402487320792
23.4,0.0821455045344019
23.5,0.0242441551345629
23.6,0.170112121918392
23.7,0.33628655241392
23.8,0.319416852663638
23.9,0.147595511608891
24,0.000874035022751729
24.1,0.0747838503161005
24.2,0.104311451107269
24.3,0.105735600812729
24.4,0.0799043117271265
24.5,0.0230694202947902
24.6,0.161501020290011
24.7,0.332760913868062
24.8,0.325516411070859
24.9,0.152885335539323
25,0.000871973721745496
25.1,0.0727168800523797
25.2,0.098886286992523
25.3,0.0987508980476546
25.4,0.0736718369444235
25.5,0.0219634096594476
25.6,0.176069139707427
25.7,0.370467977198402
25.8,0.363366732922407
25.9,0.168492996314042
26,0.000863043851772236
26.1,0.0777485018356161
26.2,0.10565453730115
26.3,0.106046345611179
26.4,0.079217769905817
26.5,0.0218204036347715
26.6,0.178595989598634
26.7,0.364827462465887
26.8,0.347066486650429
26.9,0.156038895520936
27,0.000860541276015192
27.1,0.0722354538805834
27.2,0.0993643316200984
27.3,0.100736227082325
27.4,0.0769499463196016
27.5,0.0209148608587589
27.6,0.171618727535317
27.7,0.363517244240315
27.8,0.355377860147777
27.9,0.162413701323331
28,0.000858669654947491
28.1,0.0709155624836152
28.2,0.0951481464216985
28.3,0.0950083342247875
28.4,0.0716503452769339
28.5,0.0200024691514683
28.6,0.185354550152424
28.7,0.40080744001936
28.8,0.393163193188675
28.9,0.177617943550755
29,0.000855167767179683
29.1,0.0752560676699529
29.2,0.100901302706745
29.3,0.101245603315509
29.4,0.0765634519154441
29.5,0.0199284724167808
29.6,0.188023753944663
29.7,0.394990238509039
29.8,0.376212824915358
29.9,0.165090617093112
30,0.000860440089252071


==> Fichiers_Erreurs_15juin26/filtreXcarre/H1_interieur/pente_-1.txt <==
3.4,0.147408009890374
3.5,0.143196352464935
3.6,0.139218676007576
3.7,0.135456009088452
3.8,0.131891377270335
3.9,0.128509547083916
4,0.125296808406818
4.1,0.122240788689579
4.2,0.119330293720779
4.3,0.116555170610994
4.4,0.113906189460744
4.5,0.11137494080606
4.6,0.108953746440711
4.7,0.106635581622824
4.8,0.104414007005682
4.9,0.102283108903525
5,0.100237446725454
5.1,0.0982720065935828
5.2,0.0963821603129369
5.3,0.0945636289862778
5.4,0.0928124506717171
5.5,0.0911249515685949
5.6,0.0894977202905844
5.7,0.0879275848468899
5.8,0.0864115920047021
5.9,0.0849469887503851
6,0.0835312056045454
6.1,0.0821618415782414
6.2,0.0808366505850439
6.3,0.0795535291471861
6.4,0.0783105052542613
6.5,0.0771057282503496
6.6,0.0759374596404958
6.7,0.0748040647204884
6.8,0.0737040049451871
6.9,0.0726358309604743
7,0.0715981762324675
7.1,0.0705897512151088
7.2,0.0696093380037878
7.3,0.0686557854283935
7.4,0.067728004544226
7.5,0.0668249644836363
7.6,0.0659456886351674
7.7,0.065089251120425
7.8,0.064254773541958
7.9,0.0634414219781357
8,0.062648404203409
8.1,0.0618749671144781
8.2,0.0611203943447893
8.3,0.0603840040514786
8.4,0.0596651468603896
8.5,0.0589632039561497
8.6,0.0582775853054968
8.7,0.0576077280031347
8.8,0.0569530947303718
8.9,0.056313172317671
9,0.0556874704030303
9.1,0.0550755201788211
9.2,0.0544768732203557
9.3,0.0538911003900293
9.4,0.053317790811412
9.5,0.0527565509081339
9.6,0.0522070035028409
9.7,0.0516687869718837
9.8,0.0511415544517625
9.9,0.0506249730936639
10,0.0501187233627272
10.1,0.0496224983789378
10.2,0.0491360032967914
10.3,0.0486589547210944
10.4,0.0481910801564685
10.5,0.0477321174883116
10.6,0.0472818144931389
10.7,0.0468399283763806
10.8,0.0464062253358585
10.9,0.045980480149291
11,0.0455624757842975
11.1,0.045152003029484
11.2,0.0447488601452922
11.3,0.0443528525333869
11.4,0.0439637924234449
11.5,0.0435814985762846
11.6,0.043205796002351
11.7,0.0428365156946386
11.8,0.0424734943751926
11.9,0.0421165742543926
12,0.0417656028022727
12.1,0.0414204325311795
12.2,0.0410809207891207
12.3,0.0407469295631929
12.4,0.0404183252925219
12.5,0.0400949786901818
12.6,0.039776764573593
12.7,0.0394635617029348
12.8,0.0391552526271306
12.9,0.0388517235369978
13,0.0385528641251748
13.1,0.0382585674524635
13.2,0.0379687298202479
13.3,0.0376832506486671
13.4,0.0374020323602442
13.5,0.0371249802686868
13.6,0.0368520024725935
13.7,0.0365830097538155
13.8,0.0363179154802371
13.9,0.0360566355127534
14,0.0357990881162337
14.1,0.0355451938742746
14.2,0.0352948756075544
14.3,0.0350480582956134
14.4,0.0348046690018939
14.5,0.0345646368018808
14.6,0.0343278927141967
14.7,0.0340943696345083
14.8,0.033864002272113
14.9,0.0336367270890787
15,0.0334124822418181
15.1,0.0331912075249849
15.2,0.0329728443175837
15.3,0.0327573355311943
15.4,0.0325446255602125
15.5,0.0323346602340176
15.6,0.032127386770979
15.7,0.0319227537342212
15.8,0.0317207109890679
15.9,0.0315212096620926
16,0.0313242021017045
16.1,0.0311296418402032
16.2,0.030937483557239
16.3,0.0307476830446179
16.4,0.0305601971723947
16.5,0.0303749838561983
16.6,0.0301920020257393
16.7,0.0300112115944474
16.8,0.0298325734301948
16.9,0.0296560493270575
17,0.0294816019780748
17.1,0.0293091949489633
17.2,0.0291387926527484
17.3,0.0289703603252759
17.4,0.0288038640015674
17.5,0.028639270492987
17.6,0.0284765473651859
17.7,0.028315662916795
17.8,0.0281565861588355
17.9,0.0279992867948197
18,0.0278437352015151
18.1,0.0276899024103465
18.2,0.0275377600894106
18.3,0.0273872805260805
18.4,0.0272384366101778
18.5,0.0270912018176904
18.6,0.0269455501950146
18.7,0.0268014563437044
18.8,0.026658895405706
18.9,0.026517843049062
19,0.026378275454067
19.1,0.0262401692998572
19.2,0.0261035017514204
19.3,0.0259682504470089
19.4,0.0258343934859419
19.5,0.0257019094167832
19.6,0.0255707772258812
19.7,0.0254409763262575
19.8,0.0253124865468319
19.9,0.0251852881219735
20,0.0250593616813636
20.1,0.0249346882401628
20.2,0.0248112491894689
20.3,0.0246890262870578
20.4,0.0245680016483957
20.5,0.0244481577379157
20.6,0.0243294773605472
20.7,0.0242119436534914
20.8,0.0240955400782342
20.9,0.0239802504127881
21,0.0238660587441558
21.1,0.0237529494610082
21.2,0.0236409072465694
21.3,0.0235299170717029
21.4,0.0234199641881903
21.5,0.0233110341221987
21.6,0.0232031126679293
21.7,0.0230961858814411
21.8,0.0229902400746455
21.9,0.0228852618094645
22,0.0227812378921487
22.1,0.0226781553677499
22.2,0.022576001514742
22.3,0.022474763839788
22.4,0.0223744300726461
22.5,0.0222749881612121
22.6,0.0221764262666935
22.7,0.0220787327589107
22.8,0.0219818962117225
22.9,0.0218859053985708
23,0.0217907492881423
23.1,0.0216964170401416
23.2,0.0216028980011755
23.3,0.0215101817007413
23.4,0.0214182578473193
23.5,0.0213271163245648
23.6,0.0212367471875963
23.7,0.0211471406593786
23.8,0.0210582871271963
23.9,0.0209701771392164
24,0.0208828014011363
24.1,0.0207961507729159
24.2,0.0207102162655898
24.3,0.0206249890381594
24.4,0.0205404603945603
24.5,0.020456621780705
24.6,0.0203734647815964
24.7,0.020290981118513
24.8,0.020209162646261
24.9,0.0201280013504929
25,0.0200474893450909
25.1,0.0199676188696124
25.2,0.0198883822867965
25.3,0.0198097720801293
25.4,0.0197317808514674
25.5,0.0196544013187166
25.6,0.0195776263135653
25.7,0.0195014487792713
25.8,0.0194258617684989
25.9,0.0193508584412074
26,0.0192764320625874
26.1,0.0192025760010449
26.2,0.0191292837262318
26.3,0.0190565488071206
26.4,0.0189843649101239
26.5,0.0189127257972556
26.6,0.0188416253243335
26.7,0.0187710574392237
26.8,0.0187010161801221
26.9,0.0186314956738763
27,0.0185624901343434
27.1,0.018493993860785
27.2,0.0184260012362968
27.3,0.0183585067262737
27.4,0.0182915048769077
27.5,0.018224990313719
27.6,0.0181589577401186
27.7,0.0180934019360026
27.8,0.0180283177563767
27.9,0.0179637001300098
28,0.0178995440581169
28.1,0.0178358446130702
28.2,0.0177725969371373
28.3,0.0177097962412464
28.4,0.0176474378037772
28.5,0.017585516969378
28.6,0.0175240291478067
28.7,0.0174629698127969
28.8,0.017402334500947
28.9,0.0173421188106323
29,0.0172823184009404
29.1,0.0172229289906279
29.2,0.0171639463570984
29.3,0.0171053663354018
29.4,0.0170471848172542
29.5,0.016989397750077
29.6,0.0169320011360565
29.7,0.0168749910312213
29.8,0.0168183635445393
29.9,0.0167621148370325
30,0.0167062411209091


==> Fichiers_Erreurs_15juin26/filtreXcarre/Valeur_propre/Liste_Erreur_VP_filtre.txt <==
3.4,0.00506413629471417
3.5,0.00200483405607278
3.6,0.000326552013097082
3.7,0.0013011641709224
3.8,0.000788383835286935
3.9,0.000781637495980279
4,0.00260743860568618
4.1,0.0039104730577862
4.2,0.00427965461240627
4.3,0.00373286113013831
4.4,0.00257168324483536
4.5,0.00122219674439304
4.6,0.000115441239810006
4.7,0.000419295631808033
4.8,0.000258224332529273
4.9,0.000456674379313589
5,0.00136755071147383
5.1,0.00207459828170137
5.2,0.00232872737134893
5.3,0.00210014125641913
5.4,0.00152361607014077
5.5,0.000815998591366962
5.6,0.000209198293438928
5.7,0.000108290685386684
5.8,4.95168237146757e-05
5.9,0.00032960198860625
6,0.000843499687465097
6.1,0.00126427699233016
6.2,0.00143515149027599
6.3,0.00132336599888435
6.4,0.000997862229532415
6.5,0.000582557588165201
6.6,0.00021550639480164
6.7,1.34278069551079e-05
6.8,3.62702497533443e-05
6.9,0.000259381391271847
7,0.000575747100370553
7.1,0.000844578795165065
7.2,0.000962324468944868
7.3,0.000901344601751787
7.4,0.000700496230278695
7.5,0.000436686993967235
7.6,0.000198365715440279
7.7,6.24134550700698e-05
7.8,7.10514730985296e-05
7.9,0.000212620449237452
8,0.0004203902702673
8.1,0.000601836985031192
8.2,0.000685536012597474
8.3,0.000649479167127108
8.4,0.000517223348265527
8.5,0.000339536531684346
8.6,0.000176319332374146
8.7,8.07310457138556e-05
8.8,8.3339397628535e-05
8.9,0.000178423576544247
9,0.000321823366141098
9.1,0.00044971392971597
9.2,0.000510985026111187
9.3,0.000488302912575405
9.4,0.00039678293365463
9.5,0.000271577140491752
9.6,0.000155047123936388
9.7,8.54033618722307e-05
9.8,8.53698100592751e-05
9.9,0.000152131478393158
10,0.000255070249522619
10.1,0.000348417391421429
10.2,0.000394451775120401
10.3,0.000379465084922753
10.4,0.00031360692079693
10.5,0.000222160540269943
10.6,0.000136141429772273
10.7,8.38958188427818e-05
10.8,8.27213345196627e-05
10.9,0.000131294911546832
11,0.000207578534017588
11.1,0.000277696376085337
11.2,0.000313074026091819
11.3,0.000302768640023116
11.4,0.000253853561533021
11.5,0.000185086425483549
11.6,0.000119829839337431
11.7,7.96692451827012e-05
11.8,7.80480555398862e-05
11.9,0.000114433554148754
12,0.000172469853477574
12.1,0.000226416557110114
12.2,0.000254143161217737
12.3,0.000246818239783889
12.4,0.000209526328448766
12.5,0.000156546490595218
12.6,0.000105898465610356
12.7,7.43846383790482e-05
12.8,7.26443793701031e-05
12.9,0.000100570099560732
13,0.00014570909504015
13.1,0.000188065250475296
13.2,0.000210169855928296
13.3,0.000204815926004991
13.4,0.0001757554123948
13.5,0.000134096521066212
13.6,9.40193633409604e-05
13.7,6.88503131237898e-05
13.8,6.7144489673846e-05
13.9,8.90222257923627e-05
14,0.000124795683677779
14.1,0.000158635297630591
14.2,0.000176523292846148
14.3,0.000172515337719145
14.4,0.000149442886530945
14.5,0.000116109093677432
14.6,8.38659186679609e-05
14.7,6.34547570869901e-05
14.8,6.18516652517306e-05
14.9,7.92955017689335e-05
15,0.000108108914381971
15.1,0.000135555084639474
15.2,0.000150222632954317
15.3,0.000147159490376703
15.4,0.000128544394144602
15.5,0.000101466382446984
15.6,7.51496278868281e-05
15.7,5.83744209137255e-05
15.8,5.69000156118425e-05
15.9,7.10220615867932e-05
16,9.45584516581164e-05
16.1,0.000117114533514567
16.2,0.000129282476964179
16.3,0.000126898563944376
16.4,0.000111668020047402
16.5,8.93798462971669e-05
16.6,6.7627515376475e-05
16.7,5.36773364783852e-05
16.8,5.23366027959499e-05
16.9,6.39226339092936e-05
17,8.33873942563395e-05
17.1,0.000102141363423107
17.2,0.000112341078355507
17.3,0.000110455763845412
17.4,9.78401945290983e-05
17.5,7.9280221251494e-05
17.6,6.10991388438031e-05
17.7,4.93763270861937e-05
17.8,4.81641619075166e-05
17.9,5.77817313724865e-05
18,7.40560618550714e-05
18.1,8.9810572039082e-05
18.2,9.84403420363039e-05
18.3,9.69278297016215e-05
18.4,8.63638018263835e-05
18.5,7.07481471347045e-05
18.6,5.54004927573145e-05
18.7,4.5456904071993e-05
18.8,4.43637353400847e-05
18.9,5.24308006540813e-05
19,6.61706939598384e-05
19.1,7.95280988640299e-05
19.2,8.68909706638169e-05
19.3,8.56617922478757e-05
19.4,7.6729288281146e-05
19.5,6.34691359866237e-05
19.6,5.03976740141862e-05
19.7,4.18920434508465e-05
19.8,4.0906722502925e-05
19.9,4.77364239797421e-05
20,5.94381688182399e-05
20.1,7.08574693290424e-05
20.2,7.71871755541488e-05
20.3,7.61765044407442e-05
20.4,6.8557346286949e-05
20.5,5.72035777427878e-05
20.6,4.59811937973433e-05
20.7,3.8650019774085e-05
20.8,3.77612930705071e-05
20.9,4.35918763365085e-05
21,5.3636420384607e-05
21.1,6.3472214679127e-05
21.2,6.89512702020063e-05
21.3,6.81113336140958e-05
21.4,6.1560998128366e-05
21.5,5.17663016477354e-05
21.6,4.20612419623509e-05
21.7,3.56985016305094e-05
21.8,3.48957201335145e-05
21.9,3.99109783772614e-05
22,4.85945710814643e-05
22.1,5.71242257844704e-05
22.2,6.1896761158339e-05
22.3,6.11918203110052e-05
22.4,5.55199336418275e-05
22.5,4.70123708245004e-05
22.6,3.85638363438133e-05
22.7,3.30066071667201e-05
22.8,3.22800328904418e-05
22.9,3.66235320146521e-05
23,4.41792981958893e-05
23.1,5.16222312691522e-05
23.2,5.58032464036327e-05
23.3,5.5206194662563e-05
23.4,5.02627860413288e-05
23.5,4.28270202802758e-05
23.6,3.54277404590155e-05
23.7,3.0545838008976e-05
23.8,2.98867367810968e-05
23.9,3.36719044047934e-05
24,4.02852833758857e-05
24.1,4.68168651253065e-05
24.2,5.04989869491321e-05
24.3,4.99890039694851e-05
24.4,4.5654665238379e-05
24.5,3.91184168401335e-05
24.6,3.26020105539463e-05
24.7,2.82904218696796e-05
24.8,2.76910496666786e-05
24.9,3.10084358522316e-05
25,3.68283904135153e-05
25.1,4.2590115442905e-05
25.2,4.58486034202192e-05
25.3,4.54095148507914e-05
25.4,4.15882316159522e-05
25.5,3.58123696436008e-05
25.6,3.00440555107245e-05
25.7,2.62173261815423e-05
25.8,2.56708619227943e-05
25.9,2.85934422467606e-05
26,3.37407198147845e-05
26.1,3.88477444664762e-05
26.2,4.17442406999874e-05
26.3,4.13633469965636e-05
26.4,3.79772240701541e-05
26.5,3.28484088832885e-05
26.6,2.77180794059087e-05
26.7,2.43061136116255e-05
26.8,2.38065702405719e-05
26.9,2.63936728697817e-05
27,3.09669668452676e-05
27.1,3.55137642706962e-05
27.2,3.80991348575181e-05
27.3,3.77663700616432e-05
27.4,3.47516835708613e-05
27.5,3.01768498586485e-05
27.6,2.55938564585976e-05
27.7,2.25387230231506e-05
27.8,2.20808552638178e-05
27.9,2.43811023090559e-05
28,2.84617050013032e-05
28.1,3.25263541924085e-05
28.2,3.48428656638115e-05
28.3,3.45501766208832e-05
28.4,3.18543997065414e-05
28.5,2.7756562216082e-05
28.6,2.36457354420995e-05
28.7,2.08992276802008e-05
28.8,2.04784425932673e-05
28.9,2.25319805039272e-05
29,2.61873257090366e-05
29.1,2.98348045974955e-05
29.2,3.19178034647787e-05
29.3,3.16586954126458e-05
29.4,2.92382209788366e-05
29.5,2.55532588633907e-05
29.6,2.18518506783624e-05
29.7,1.93735953931215e-05
29.8,1.8985868166147e-05
29.9,2.08260765806613e-05
30,2.41124747790195e-05


==> Fichiers_Erreurs_15juin26/filtreXcarre/Valeur_propre/Liste_Erreur_VP_periodique.txt <==
3.4,0.0212594521582397
3.5,0.000265889185426164
3.6,0.0219449567949095
3.7,0.0356449741782406
3.8,0.0343380219861344
3.9,0.0197671012914966
4,4.81209916660109e-08
4.1,0.0166547841036253
4.2,0.02554526257653
4.3,0.0252776500107576
4.4,0.016136598042125
4.5,0.000160838994626691
4.6,0.01749472664413
4.7,0.0288414599212678
4.8,0.0279157392533021
4.9,0.015983429910115
5,7.70516010051607e-08
5.1,0.0131952979771014
5.2,0.0201567117094246
5.3,0.0200206856981754
5.4,0.012930490877532
5.5,0.000107705539964744
5.6,0.014630124965287
5.7,0.0244462122273366
5.8,0.0237313237301428
5.9,0.0134875352162853
6,1.12397533108044e-07
6.1,0.0108740547412171
6.2,0.0165230465964942
6.3,0.0164523080072313
6.4,0.010736680675604
6.5,7.71732060382296e-05
6.6,0.01263420070775
6.7,0.0213834005430225
6.8,0.0207985604386211
6.9,0.0117195873103272
7,1.54166006230527e-07
7.1,0.00920996307959185
7.2,0.0139118490860178
7.3,0.0138763366003615
7.4,0.00914240817730834
7.5,5.80404657550439e-05
7.6,0.0111657072059722
7.7,0.0191353208105493
7.8,0.0186368385938512
7.9,0.010403230682554
8,2.02351798113809e-07
8.1,0.00795953664778008
8.2,0.0119482863724784
8.3,0.0119328406297859
8.4,0.00793243893523056
8.5,4.52762825223175e-05
8.6,0.010041493966511
8.7,0.0174219786825718
8.8,0.0169839266936049
8.9,0.00938631891520257
9,2.56980941700677e-07
9.1,0.00698632731100441
9.2,0.0104206254445659
9.3,0.0104170042026732
9.4,0.00698352794112316
9.5,3.63486644574654e-05
9.6,0.00915445003887449
9.7,0.0160786814412421
9.8,0.0156845724954949
9.9,0.00857817994287854
10,3.18025747070935e-07
10.1,0.00620793115804253
10.2,0.00920023098943872
10.3,0.00920369866830244
10.4,0.00622001824648686
10.5,2.98705137636969e-05
10.6,0.00843775050309074
10.7,0.0150022060772844
10.8,0.0146409805234226
10.9,0.00792141564901179
11,3.85503583181012e-07
11.1,0.00557164250649229
11.2,0.0082044473264993
11.3,0.008212168820792
11.4,0.00559289416914879
11.5,2.50302233634114e-05
11.6,0.00784754282760838
11.7,0.0141245486583057
11.8,0.0137884654607368
11.9,0.0073779206732218
12,4.59403605018086e-07
12.1,0.00504218113853904
12.2,0.00737774471029055
12.3,0.00738796992755824
12.4,0.00506900378530991
12.5,2.13272239829925e-05
12.6,0.00735385555692062
12.7,0.0133990648474946
12.8,0.0130825157149726
12.9,0.00692140423727146
13,5.3973080566367e-07
13.1,0.00459504101143404
13.2,0.00668143949282774
13.3,0.00669306388897703
13.4,0.00462512184126929
13.5,1.84391909620706e-05
13.6,0.00693550778534729
13.7,0.0127926753543442
13.8,0.0124914804263085
13.9,0.00653314000237014
14,6.2648378654867e-07
14.1,0.00421266944327595
14.2,0.00608775968704477
14.3,0.0061000757426165
14.4,0.00424449342569345
14.5,1.61509537055154e-05
14.6,0.00657710563008919
14.7,0.0122812505582674
14.8,0.0119922208180499
14.9,0.00619942741950481
15,7.1966300512361e-07
15.1,0.0038821645844632
15.2,0.00557625395142864
15.3,0.00558880493989765
15.4,0.0039147277791286
15.5,1.43144386568806e-05
15.6,0.00626719133839752
15.7,0.0118467580189591
15.8,0.011567412918215
15.9,0.00591001105852815
16,8.19263924250751e-07
16.1,0.00359383099640728
16.2,0.00513153103246412
16.3,0.00514402207757084
16.4,0.00362646453113845
16.5,1.28250337732033e-05
16.6,0.00599705995501495
16.7,0.0114754346173369
16.8,0.011203813877809
16.9,0.00565706111646882
17,9.25293895684363e-07
17.1,0.00334024206779565
17.2,0.00474178802154988
17.3,0.00475403048460356
17.4,0.00337250092098418
17.5,1.16071392485064e-05
17.6,0.0057599785994925
17.7,0.011156578538734
17.8,0.0108911131213143
17.9,0.00543449566209676
18,1.03774959748383e-06
18.1,0.00311561323717678
18.2,0.00439782394517986
18.3,0.00440969982662088
18.4,0.00314720421802463
18.5,1.0605015038385e-05
18.6,0.00555065709429892
18.7,0.0108817293659791
18.8,0.0106211507741641
18.9,0.00523751802726236
19,1.15663099544585e-06
19.1,0.00291537211907452
19.2,0.0040923616941852
19.3,0.00410380039149173
19.4,0.00294610624615095
19.5,9.77684035491511e-06
19.6,0.00536488036264549
19.7,0.0106440985681996
19.8,0.0103873736205743
19.9,0.00506229368838318
20,1.28193791388288e-06
20.1,0.00273585694569073
20.2,0.00381957141235137
20.3,0.00383053429107546
20.4,0.00276561739448474
20.5,9.09073753879274e-06
20.6,0.00519924770367272
20.7,0.0104381658592384
20.8,0.0101844487636205
20.9,0.00490571990095956
21,1.41367087172102e-06
21.1,0.00257410076850581
21.2,0.00357472882250147
21.3,0.00358519882821122
21.4,0.00260282095178819
21.5,8.52206688979851e-06
21.6,0.0050509843790735
21.7,0.0102593879773532
21.8,0.0100079843980046
21.9,0.00476525845618541
22,1.55182961326412e-06
22.1,0.00242767424013014
22.2,0.00335396590946869
22.3,0.00336394050087334
22.4,0.00245532263335196
22.5,8.05153758568316e-06
22.6,0.00491780315336573
22.7,0.0101039852484307
22.8,0.00985432481281615
22.9,0.00463881225924596
23,1.69641398376852e-06
23.1,0.00229456924120121
23.2,0.0031540861145392
23.3,0.003163572403723
23.4,0.00232113874983265
23.5,7.66387714874528e-06
23.6,0.0047978009812995
23.7,0.00996878294220513
23.8,0.00972039779547074
23.9,0.00452463289939044
24,1.84742357475322e-06
24.1,0.00217311147260782
24.2,0.00297242535965795
24.3,0.00298143675479004
24.4,0.00219861192008412
24.5,7.34686148874427e-06
24.6,0.00468938087938936
24.7,0.00985109180860533
24.8,0.00960359955733215
24.9,0.00442125050122199
25,2.00485915225197e-06
25.1,0.00206189394708278
25.2,0.00280674617637318
25.3,0.00281530004950787
25.4,0.00208634672692375
25.5,7.09061793333101e-06
25.6,0.00459119209348798
25.7,0.00974861704864296
25.8,0.00950170694602113
25.9,0.00432741983290042
26,2.16872146888839e-06
26.1,0.00195972576590958
26.2,0.00265515609656366
26.3,0.00266327215892339
26.4,0.00198316001273092
26.5,6.8870997252793e-06
26.6,0.00450208375792573
26.7,0.00965938812992355
26.8,0.00941280970095469
26.9,0.00424207845210219
27,2.33900784776329e-06
27.1,0.0018655922415987
27.2,0.00251604404685991
27.3,0.00252374322593269
27.4,0.00188804208158694
27.5,6.72969584822796e-06
27.6,0.00442106864083904
27.7,0.00958170406310001
27.8,0.00933525759258377
27.9,0.00416431386117855
28,2.51571993138922e-06
28.1,0.00177862352896148
28.2,0.00238803029715138
28.3,0.00239533395220593
28.4,0.00180012610202368
28.5,6.61293467121609e-06
28.6,0.00434729449805028
28.7,0.00951409022846417
28.8,0.00926761871617461
28.9,0.00409333749848521
29,2.69885793402662e-06
29.1,0.00169806973006229
29.2,0.00226992669096899
29.3,0.00227685608513137
29.4,0.00171866376776059
29.5,6.53225710219264e-06
29.6,0.00428002125443088
29.7,0.00945526391446607
29.8,0.00920864620036643
29.9,0.0040284639612191
30,2.88842138270539e-06


==> Fichiers_Erreurs_15juin26/filtreXcarre/Valeur_propre/pente_-1.txt <==
3.4,0.0370272179939461
3.5,0.0359692974798334
3.6,0.0349701503276158
3.7,0.0340250111295721
3.8,0.0331296160998465
3.9,0.032280138763953
4,0.0314731352948542
4.1,0.0307054978486382
4.2,0.0299744145665278
4.3,0.0292773351580039
4.4,0.0286119411771402
4.5,0.0279761202620926
4.6,0.0273679437346558
4.7,0.0267856470594504
4.8,0.0262276127457118
4.9,0.0256923553427381
5,0.0251785082358833
5.1,0.0246848119959641
5.2,0.0242101040729647
5.3,0.0237533096564937
5.4,0.0233134335517438
5.5,0.0228895529417121
5.6,0.0224808109248958
5.7,0.022086410733231
5.8,0.0217056105481753
5.9,0.0213377188439689
6,0.0209820901965694
6.1,0.0206381215048224
6.2,0.0203052485773253
6.3,0.0199829430443519
6.4,0.0196707095592839
6.5,0.0193680832583718
6.6,0.0190746274514268
6.7,0.0187899315193159
6.8,0.018513608996973
6.9,0.0182452958231039
7,0.0179846487399167
7.1,0.0177313438280869
7.2,0.0174850751638079
7.3,0.0172455535862215
7.4,0.017012505564786
7.5,0.0167856721572556
7.6,0.0165648080499233
7.7,0.0163496806726515
7.8,0.0161400693819765
7.9,0.0159357647062553
8,0.0157365676474271
8.1,0.0155422890344959
8.2,0.0153527489243191
8.3,0.0151677760457129
8.4,0.0149872072832639
8.5,0.0148108871975784
8.6,0.0146386675790019
8.7,0.0144704070321169
8.8,0.0143059705885701
8.9,0.0141452293460019
9,0.0139880601310463
9.1,0.0138343451845513
9.2,0.0136839718673279
9.3,0.0135368323848835
9.4,0.0133928235297252
9.5,0.0132518464399386
9.6,0.0131138063728559
9.7,0.0129786124927234
9.8,0.012846177671369
9.9,0.0127164183009512
10,0.0125892541179417
10.1,0.012464608037566
10.2,0.012342405997982
10.3,0.0122225768135356
10.4,0.0121050520364824
10.5,0.0119897658266111
10.6,0.0118766548282469
10.7,0.0117656580541511
10.8,0.0116567167758719
10.9,0.01154977442013
11,0.0114447764708561
11.1,0.011341670376524
11.2,0.0112404054624479
11.3,0.011140932847736
11.4,0.0110432053666155
11.5,0.0109471774938623
11.6,0.0108528052740876
11.7,0.010760046254651
11.8,0.0106688594219845
11.9,0.0105792051411275
12,0.0104910450982847
12.1,0.0104043422462328
12.2,0.0103190607524112
12.3,0.0102351659495461
12.4,0.0101526242886626
12.5,0.0100714032943533
12.6,0.00999147152217593
12.7,0.00991279851806431
12.8,0.00983535477964193
12.9,0.00975911171933463
13,0.0096840416291859
13.1,0.00961011764728372
13.2,0.00953731372571339
13.3,0.00946560459995615
13.4,0.00939496575965796
13.5,0.00932537342069754
13.6,0.00925680449848652
13.7,0.00918923658243917
13.8,0.00912264791155194
13.9,0.00905701735103717
14,0.00899232436995834
14.1,0.00892854901981679
14.2,0.00886567191404343
14.3,0.00880367420835082
14.4,0.00874253758190394
14.5,0.00868224421927011
14.6,0.00862277679311074
14.7,0.00856411844757936
14.8,0.00850625278239302
14.9,0.00844916383754475
15,0.00839283607862778
15.1,0.00833725438274283
15.2,0.00828240402496163
15.3,0.00822827066532135
15.4,0.00817484033632576
15.5,0.00812209943093012
15.6,0.00807003469098825
15.7,0.00801863319614119
15.8,0.00796788235312764
15.9,0.0079177698854979
16,0.00786828382371354
16.1,0.00781941249561594
16.2,0.00777114451724794
16.3,0.00772346878401329
16.4,0.00767637446215956
16.5,0.00762985098057071
16.6,0.00758388802285642
16.7,0.00753847551972555
16.8,0.00749360364163195
16.9,0.00744926279168147
17,0.00740544359878922
17.1,0.007362136911077
17.2,0.00731933378950097
17.3,0.00727702550170039
17.4,0.00723520351605843
17.5,0.00719385949596667
17.6,0.00715298529428504
17.7,0.00711257294798964
17.8,0.00707261467300094
17.9,0.00703310285918529
18,0.00699403006552315
18.1,0.00695538901543739
18.2,0.00691717259227565
18.3,0.00687937383494081
18.4,0.00684198593366396
18.5,0.00680500222591442
18.6,0.00676841619244176
18.7,0.00673222145344475
18.8,0.00669641176486259
18.9,0.00666098101478395
19,0.0066259232199693
19.1,0.00659123252248255
19.2,0.00655690318642795
19.3,0.00652292959478843
19.4,0.00648930624636169
19.5,0.0064560277527906
19.6,0.00642308883568452
19.7,0.00639048432382826
19.8,0.0063582091504756
19.9,0.00632625835072446
20,0.00629462705897084
20.1,0.00626331050643864
20.2,0.00623230401878301
20.3,0.00620160301376437
20.4,0.00617120299899102
20.5,0.00614109956972765
20.6,0.0061112884067678
20.7,0.00608176527436796
20.8,0.00605252601824119
20.9,0.00602356656360845
21,0.00599488291330556
21.1,0.00596647114594392
21.2,0.00593832741412343
21.3,0.00591044794269562
21.4,0.00588282902707555
21.5,0.00585546703160078
21.6,0.00582835838793596
21.7,0.00580149959352151
21.8,0.00577488721006499
21.9,0.00574851786207382
22,0.00572238823542803
22.1,0.0056964950759917
22.2,0.00567083518826201
22.3,0.00564540543405456
22.4,0.00562020273122396
22.5,0.00559522405241852
22.6,0.00557046642386799
22.7,0.00554592692420338
22.8,0.00552160268330775
22.9,0.00549749088119724
23,0.00547358874693116
23.1,0.00544989355755051
23.2,0.00542640263704382
23.3,0.00540311335533978
23.4,0.0053800231273255
23.5,0.00535712941189007
23.6,0.00533442971099223
23.7,0.00531192156875176
23.8,0.00528960257056372
23.9,0.00526747034223501
24,0.00524552254914237
24.1,0.00522375689541148
24.2,0.00520217112311639
24.3,0.00518076301149863
24.4,0.0051595303762056
24.5,0.00513847106854762
24.6,0.00511758297477304
24.7,0.005096864015361
24.8,0.00507631214433132
24.9,0.00505592534857095
25,0.00503570164717667
25.1,0.00501563909081341
25.2,0.00499573576108796
25.3,0.00497598976993742
25.4,0.00495639925903216
25.5,0.00493696239919281
25.6,0.00491767738982097
25.7,0.00489854245834306
25.8,0.00487955585966732
25.9,0.00486071587565316
26,0.00484202081459295
26.1,0.00482346901070562
26.2,0.00480505882364186
26.3,0.00478678863800064
26.4,0.00476865686285669
26.5,0.00475066193129874
26.6,0.00473280229997807
26.7,0.00471507644866729
26.8,0.00469748287982898
26.9,0.00468002011819393
27,0.00466268671034877
27.1,0.00464548122433272
27.2,0.00462840224924326
27.3,0.00461144839485043
27.4,0.00459461829121959
27.5,0.00457791058834243
27.6,0.00456132395577597
27.7,0.00454485708228941
27.8,0.00452850867551859
27.9,0.00451227746162784
28,0.00449616218497917
28.1,0.00448016160780843
28.2,0.00446427450990839
28.3,0.00444849968831861
28.4,0.00443283595702171
28.5,0.0044172821466462
28.6,0.00440183710417541
28.7,0.0043864996926626
28.8,0.00437126879095197
28.9,0.00435614329340542
29,0.00434112210963506
29.1,0.00432620416424112
29.2,0.00431138839655537
29.3,0.00429667376038965
29.4,0.00428205922378969
29.5,0.00426754376879379
29.6,0.00425312639119651
29.7,0.00423880610031706
29.8,0.00422458191877237
29.9,0.00421045288225474
30,0.00419641803931389


==> Fichiers_Erreurs_15juin26/filtreXcarre/Valeur_propre/pente_-3.txt <==
3.4,0.00804568914148275
3.5,0.00737557471759389
3.6,0.0067778584965886
3.7,0.00624302146006827
3.8,0.00576300783672616
3.9,0.0053309692681407
4,0.00494105884401309
4.1,0.00458826433187037
4.2,0.00426827240601498
4.3,0.00397735754105724
4.4,0.00371229064163268
4.5,0.00347026355025337
4.6,0.00324882639534024
4.7,0.00304583537382697
4.8,0.00285940905324832
4.9,0.00268789166093072
5,0.0025298221281347
5.1,0.00238390789377267
5.2,0.00224900265999686
5.3,0.00212408744142371
5.4,0.00200825436935959
5.5,0.00190069280851593
5.6,0.00180067742128757
5.7,0.00170755787754849
5.8,0.00162074995908421
5.9,0.00153972784957
6,0.00146401743526314
6.1,0.00139319046976107
6.2,0.00132685947944362
6.3,0.00126467330548592
6.4,0.00120631319433913
6.5,0.00115148936191839
6.6,0.00109993796789116
6.7,0.00105141844580895
6.8,0.00100571114268534
6.9,0.000962615228248962
7,0.000921946839699236
7.1,0.000883537432537246
7.2,0.000847232312073576
7.3,0.000812889323646108
7.4,0.000780377682508533
7.5,0.000749576926854727
7.6,0.00072037597959077
7.7,0.00069267230631047
7.8,0.000666371158517586
7.9,0.00064138489250716
8,0.000617632355501637
8.1,0.000595038331662099
8.2,0.000573533041483796
8.3,0.00055305168885763
8.4,0.000533534050751872
8.5,0.000514924105054896
8.6,0.000497169692632155
8.7,0.000480222210099024
8.8,0.000464036330204084
8.9,0.000448569747062407
9,0.000433782943781671
9.1,0.000419638980290959
9.2,0.00040610329941753
9.3,0.000393143549464775
9.4,0.000380729421728372
9.5,0.000368832501550474
9.6,0.00035742613165604
9.7,0.00034648528664356
9.8,0.00033598645761634
9.9,0.000325907546041826
10,0.000316227766016838
10.1,0.000306927554197111
10.2,0.000297988486721583
10.3,0.000289393202526192
10.4,0.000281125332499607
10.5,0.000273169433984959
10.6,0.000265510930177964
10.7,0.000258136054013482
10.8,0.000251031796169948
10.9,0.000244185856854818
11,0.000237586601064491
11.1,0.000231223017039566
11.2,0.000225084677660946
11.3,0.000219161704554683
11.4,0.000213444734693561
11.5,0.000207924889301776
11.6,0.000202593744885526
11.7,0.000197443306227433
11.8,0.00019246598119625
11.9,0.000187654557235749
12,0.000183002179407892
12.1,0.000178502329875651
12.2,0.000174148808720134
12.3,0.000169935715995199
12.4,0.000165857434930452
12.5,0.000161908616200621
12.6,0.00015808416318574
12.7,0.000154379218152483
12.8,0.000150789149292392
12.9,0.000147309538557675
13,0.000143936170239799
13.1,0.000140665020240212
13.2,0.000137492245986395
13.3,0.000134414176949881
13.4,0.000131427305726119
13.5,0.000128528279639014
13.6,0.000125713892835668
13.7,0.000122981078839365
13.8,0.00012032690353112
13.9,0.000117748558532256
14,0.000115243354962405
14.1,0.000112808717549147
14.2,0.000110442179067156
14.3,0.00010814137508625
14.4,0.000105904039009197
14.5,0.000103727997381389
14.6,0.000101611165455763
14.7,9.95515429974339e-05
14.8,9.75472103135666e-05
14.9,9.5596324494978e-05
15,9.36971158568408e-05
15.1,9.18478845667098e-05
15.2,9.00469974488462e-05
15.3,8.82928849545432e-05
15.4,8.65840382888089e-05
15.5,8.49190066843915e-05
15.6,8.32963948146985e-05
15.7,8.17148603376987e-05
15.8,8.01731115633951e-05
15.9,7.86699052379153e-05
16,7.72040444377046e-05
16.1,7.57743765677025e-05
16.2,7.43797914577624e-05
16.3,7.30192195519244e-05
16.4,7.16916301854747e-05
16.5,7.03960299450345e-05
16.6,6.91314611072037e-05
16.7,6.78970001515499e-05
16.8,6.66917563439841e-05
16.9,6.55148703867997e-05
17,6.4365513131862e-05
17.1,6.32428843536479e-05
17.2,6.21462115790193e-05
17.3,6.10747489707989e-05
17.4,6.0027776262378e-05
17.5,5.90045977407511e-05
17.6,5.80045412755106e-05
17.7,5.70269573914816e-05
17.8,5.60712183828009e-05
17.9,5.51367174663674e-05
18,5.42228679727089e-05
18.1,5.33291025724122e-05
18.2,5.24548725363699e-05
18.3,5.1599647028188e-05
18.4,5.07629124271914e-05
18.5,4.99441716805462e-05
18.6,4.91429436830968e-05
18.7,4.83587626835928e-05
18.8,4.75911777160465e-05
18.9,4.68397520550341e-05
19,4.61040626938093e-05
19.1,4.53836998441616e-05
19.2,4.4678266457005e-05
19.3,4.39873777627355e-05
19.4,4.33106608304451e-05
19.5,4.26477541451256e-05
19.6,4.19983072020425e-05
19.7,4.13619801174956e-05
19.8,4.07384432552283e-05
19.9,4.01273768677784e-05
20,3.95284707521047e-05
20.1,3.89414239188501e-05
20.2,3.83659442746389e-05
20.3,3.78017483168328e-05
20.4,3.72485608401979e-05
20.5,3.6706114654963e-05
20.6,3.61741503157739e-05
20.7,3.56524158610726e-05
20.8,3.51406665624509e-05
20.9,3.46386646835532e-05
21,3.41461792481199e-05
21.1,3.3662985816783e-05
21.2,3.31888662722455e-05
21.3,3.27236086124905e-05
21.4,3.22670067516853e-05
21.5,3.18188603284579e-05
21.6,3.13789745212435e-05
21.7,3.0947159870405e-05
21.8,3.05232321068523e-05
21.9,3.01070119868929e-05
22,2.96983251330615e-05
22.1,2.92970018806836e-05
22.2,2.89028771299457e-05
22.3,2.85157902032458e-05
22.4,2.81355847076183e-05
22.5,2.77621084020269e-05
22.6,2.73952130693353e-05
22.7,2.70347543927694e-05
22.8,2.66805918366952e-05
22.9,2.6332588531544e-05
23,2.5990611162722e-05
23.1,2.56545298633508e-05
23.2,2.53242181106907e-05
23.3,2.49995526261051e-05
23.4,2.46804132784292e-05
23.5,2.43666829906158e-05
23.6,2.40582476495313e-05
23.7,2.37549960187837e-05
23.8,2.34568196544686e-05
23.9,2.31636128237238e-05
24,2.28752724259866e-05
24.1,2.25916979168553e-05
24.2,2.23127912344563e-05
24.3,2.20384567282259e-05
24.4,2.17686010900168e-05
24.5,2.15031332874457e-05
24.6,2.12419644993999e-05
24.7,2.09850080536228e-05
24.8,2.07321793663065e-05
24.9,2.04833958836159e-05
25,2.02385770250776e-05
25.1,1.9997644128765e-05
25.2,1.97605203982175e-05
25.3,1.95271308510308e-05
25.4,1.92974022690604e-05
25.5,1.90712631501813e-05
25.6,1.8848643661549e-05
25.7,1.86294755943095e-05
25.8,1.84136923197095e-05
25.9,1.82012287465547e-05
26,1.79920212799749e-05
26.1,1.77860077814453e-05
26.2,1.75831275300265e-05
26.3,1.73833211847765e-05
26.4,1.71865307482994e-05
26.5,1.69926995313897e-05
26.6,1.68017721187352e-05
26.7,1.66136943356447e-05
26.8,1.64284132157649e-05
26.9,1.62458769697533e-05
27,1.60660349548767e-05
27.1,1.5888837645503e-05
27.2,1.57142366044585e-05
27.3,1.55421844552207e-05
27.4,1.53726348549206e-05
27.5,1.52055424681275e-05
27.6,1.504086294139e-05
27.7,1.48785528785114e-05
27.8,1.4718569816532e-05
27.9,1.45608722023991e-05
28,1.44054193703006e-05
28.1,1.42521715196415e-05
28.2,1.41010896936434e-05
28.3,1.39521357585463e-05
28.4,1.38052723833945e-05
28.5,1.36604630203879e-05
28.6,1.35176718857813e-05
28.7,1.3376863941313e-05
28.8,1.32380048761496e-05
28.9,1.31010610893267e-05
29,1.29659996726736e-05
29.1,1.28327883942059e-05
29.2,1.27013956819704e-05
29.3,1.25717906083309e-05
29.4,1.24439428746793e-05
29.5,1.231782279656e-05
29.6,1.21934012891958e-05
29.7,1.2070649853401e-05
29.8,1.19495405618722e-05
29.9,1.18300460458452e-05
30,1.17121394821051e-05

